General Automatic Human Shape and Motion Capture Using Volumetric Contour Cues

Markerless motion capture algorithms require a 3D body with properly personalized skeleton dimension and/or body shape and appearance to successfully track a person. Unfortunately, many tracking methods consider model personalization a different problem and use manual or semi-automatic model initialization, which greatly reduces applicability. In this paper, we propose a fully automatic algorithm that jointly creates a rigged actor model commonly used for animation - skeleton, volumetric shape, appearance, and optionally a body surface - and estimates the actor's motion from multi-view video input only. The approach is rigorously designed to work on footage of general outdoor scenes recorded with very few cameras and without background subtraction. Our method uses a new image formation model with analytic visibility and analytically differentiable alignment energy. For reconstruction, 3D body shape is approximated as Gaussian density field. For pose and shape estimation, we minimize a new edge-based alignment energy inspired by volume raycasting in an absorbing medium. We further propose a new statistical human body model that represents the body surface, volumetric Gaussian density, as well as variability in skeleton shape. Given any multi-view sequence, our method jointly optimizes the pose and shape parameters of this model fully automatically in a spatiotemporal way.

==> data/modelComponents.txt <==
12.407 9.4576 15.135 9.5701 13.899 9.6926 16.269 10.392
12.077 8.4248 14.307 8.7349 13.899 9.6926 16.269 10.392
12.769 7.8478 14.964 8.3401 13.899 9.6926 16.269 10.392
12.554 8.4439 14.512 9.7125 13.899 9.6926 16.269 10.392
12.532 8.5075 13.733 8.5797 13.899 9.6926 16.269 10.392
12.735 8.5443 13.526 9.2326 13.899 9.6926 16.269 10.392
12.915 8.939 12.917 9.0387 13.899 9.6926 16.269 10.392
13.994 8.693 13.538 8.5637 13.899 9.6926 16.269 10.392
14.82 8.5153 13.605 8.2118 13.899 9.6926 16.269 10.392
14.318 8.4312 13.755 8.6189 13.899 9.6926 16.269 10.392
14.418 8.5654 12.809 9.0125 13.899 9.6926 16.269 10.392
14.388 9.4705 13.746 10.45 13.899 9.6926 16.269 10.392
14.216 9.1575 15.497 9.8494 13.899 9.6926 16.269 10.392
13.704 9.0621 15.183 10.277 13.899 9.6926 16.269 10.392
14.136 9.3357 14.602 9.6079 13.899 9.6926 16.269 10.392
13.854 9.5811 14.861 9.9402 13.899 9.6926 16.269 10.392
13.356 9.4893 13.365 9.1203 13.899 9.6926 16.269 10.392
12.891 9.8476 13.613 10.048 13.899 9.6926 16.269 10.392
13.685 10.257 15.132 9.8025 13.899 9.6926 16.269 10.392
14.469 9.6296 14.857 9.3743 13.899 9.6926 16.269 10.392
13.575 9.4231 14.414 10.288 13.899 9.6926 16.269 10.392
13.122 8.8045 15.662 8.8604 13.899 9.6926 16.269 10.392
12.559 8.6754 15.333 9.8112 13.899 9.6926 16.269 10.392
12.295 8.2087 15.531 8.8708 13.899 9.6926 16.269 10.392
12.272 9.3425 16.491 9.8815 13.899 9.6926 16.269 10.392
13.042 8.6075 17.322 9.18 13.899 9.6926 16.269 10.392
12.194 8.8596 14.275 10.273 13.899 9.6926 16.269 10.392
12.439 7.8083 15.058 9.2794 13.899 9.6926 16.269 10.392
12.223 7.8713 15.109 8.234 13.899 9.6926 16.269 10.392
12.188 8.5003 16.992 8.3312 13.899 9.6926 16.269 10.392
12.242 8.3759 14.319 8.7255 13.899 9.6926 16.269 10.392
12.245 7.7639 14.207 8.1284 13.899 9.6926 16.269 10.392
12.267 7.5559 14.887 7.9194 13.899 9.6926 16.269 10.392
12.162 8.0388 15.648 8.6947 13.899 9.6926 16.269 10.392
12.417 7.57 15.573 8.1516 13.899 9.6926 16.269 10.392
12.229 7.4988 14.139 8.4435 13.899 9.6926 16.269 10.392
11.818 7.1901 15.467 7.6486 13.899 9.6926 16.269 10.392
11.594 7.4427 16.643 8.206 13.899 9.6926 16.269 10.392
11.188 7.6541 16.63 7.8749 13.899 9.6926 16.269 10.392
11.346 7.4158 16.783 8.1397 13.899 9.6926 16.269 10.392
10.874 7.2063 14.999 8.1224 13.899 9.6926 16.269 10.392
10.957 7.3143 16.307 8.1817 13.899 9.6926 16.269 10.392
11.581 7.6115 16.197 8.0858 13.899 9.6926 16.269 10.392
12.235 7.9607 16.016 8.149 13.899 9.6926 16.269 10.392
12.328 8.2567 17.013 7.8825 13.899 9.6926 16.269 10.392
12.466 9.0457 16.739 8.3847 13.899 9.6926 16.269 10.392
12.178 9.3244 15.331 9.2791 13.899 9.6926 16.269 10.392
13.329 9.9209 15.992 11.079 13.899 9.6926 16.269 10.392
14.346 10.389 15.574 12.796 13.899 9.6926 16.269 10.392
14.676 10.063 18.335 11.113 13.899 9.6926 16.269 10.392
14.761 10.037 17.587 9.8367 13.899 9.6926 16.269 10.392
14.98 10.165 19.138 10.568 13.899 9.6926 16.269 10.392
14.299 10.217 18.564 12.293 13.899 9.6926 16.269 10.392
15.03 10.526 20.806 11.93 13.899 9.6926 16.269 10.392
14.59 10.819 17.639 11.869 13.899 9.6926 16.269 10.392
15.598 11.017 17.678 11.701 13.899 9.6926 16.269 10.392
15.709 11.337 17.756 12.764 13.899 9.6926 16.269 10.392
15.954 11.783 17.377 10.807 13.899 9.6926 16.269 10.392
16.343 12.126 17.738 11.95 13.899 9.6926 16.269 10.392
16.622 12.652 18.426 13.274 13.899 9.6926 16.269 10.392
16.921 12.863 17.343 13.969 13.899 9.6926 16.269 10.392
16.194 12.662 17.386 13.363 13.899 9.6926 16.269 10.392
15.889 11.728 17.776 12.107 13.899 9.6926 16.269 10.392
16.201 12.056 19.935 12.923 13.899 9.6926 16.269 10.392
16.349 12.263 19.62 12.189 13.899 9.6926 16.269 10.392
16.684 11.938 17.94 12.378 13.899 9.6926 16.269 10.392
15.999 12.21 18.074 13.429 13.899 9.6926 16.269 10.392
15.611 12.32 18.039 12.211 13.899 9.6926 16.269 10.392
14.942 13.127 17.951 13.937 13.899 9.6926 16.269 10.392
14.875 12.068 16.439 11.369 13.899 9.6926 16.269 10.392
15.074 11.352 17.183 11.89 13.899 9.6926 16.269 10.392
15.159 11.177 18.137 11.949 13.899 9.6926 16.269 10.392
14.025 11.225 16.861 11.191 13.899 9.6926 16.269 10.392
14.225 10.819 15.047 10.91 13.899 9.6926 16.269 10.392
14.407 10.649 15.484 10.358 13.899 9.6926 16.269 10.392
14.651 9.9238 16.141 10.851 13.899 9.6926 16.269 10.392
14.519 9.1995 17.501 9.1128 13.899 9.6926 16.269 10.392
12.824 9.015 16.523 9.7558 13.899 9.6926 16.269 10.392
12.943 9.6187 17.426 10.086 13.899 9.6926 16.269 10.392
13.07 8.7677 18.112 10.637 13.899 9.6926 16.269 10.392
12.587 8.6455 15.779 9.4223 13.899 9.6926 16.269 10.392
12.538 8.753 16.64 9.3892 13.899 9.6926 16.269 10.392
12.279 8.4861 16.671 9.7186 13.899 9.6926 16.269 10.392
12.284 8.6179 17.362 11.12 13.899 9.6926 16.269 10.392
13.333 9.4128 16.769 10.745 13.899 9.6926 16.269 10.392
14.446 9.1769 15.628 10.78 13.899 9.6926 16.269 10.392
13.518 9.5506 16.085 10.245 13.899 9.6926 16.269 10.392
14.247 10.085 16.769 10.394 13.899 9.6926 16.269 10.392
14.432 9.4474 18.015 11.437 13.899 9.6926 16.269 10.392
14.921 9.7842 17.229 11.707 13.899 9.6926 16.269 10.392
16.084 10.254 18.117 13.956 13.899 9.6926 16.269 10.392
17.646 12.237 18.444 16.03 13.899 9.6926 16.269 10.392
17.223 10.988 17.879 11.528 13.899 9.6926 16.269 10.392
16.97 11.318 18.277 12.896 13.899 9.6926 16.269 10.392
15.719 10.741 17.138 12.36 13.899 9.6926 16.269 10.392
14.829 10.714 16.346 11.144 13.899 9.6926 16.269 10.392
14.651 11.289 15.654 12.583 13.899 9.6926 16.269 10.392
14.609 11.198 15.447 11.368 13.899 9.6926 16.269 10.392
15.613 11.317 17.209 12.709 13.899 9.6926 16.269 10.392
16.94 11.685 17.191 13.943 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392
100 100 100 100 13.899 9.6926 16.269 10.392


==> data/numOfCameras.txt <==
12.595 10.614 9.4576 10.816 0.0095139 11.408 7.5551 9.6926 20.677 23.003
12.043 9.1296 8.4248 8.939 3.7342 11.408 7.5551 9.6926 20.677 23.003
14.008 8.8627 7.8478 9.3527 7.2553 11.408 7.5551 9.6926 20.677 23.003
16.075 8.8589 8.4439 10.77 10.241 11.408 7.5551 9.6926 20.677 23.003
18.656 8.5526 8.5075 10.261 13.21 11.408 7.5551 9.6926 20.677 23.003
21.017 8.5893 8.5443 10.754 16.451 11.408 7.5551 9.6926 20.677 23.003
22.568 8.1973 8.939 10.099 19.419 11.408 7.5551 9.6926 20.677 23.003
23.827 7.9988 8.693 9.9392 21.459 11.408 7.5551 9.6926 20.677 23.003
24.819 7.8811 8.5153 10.224 22.864 11.408 7.5551 9.6926 20.677 23.003
25.494 8.0434 8.4312 10.148 24.425 11.408 7.5551 9.6926 20.677 23.003
26.02 8.581 8.5654 9.6518 25.07 11.408 7.5551 9.6926 20.677 23.003
23.701 8.7864 9.4705 9.798 25.198 11.408 7.5551 9.6926 20.677 23.003
22.797 9.946 9.1575 10.599 23.361 11.408 7.5551 9.6926 20.677 23.003
21.891 10.122 9.0621 10.454 20.97 11.408 7.5551 9.6926 20.677 23.003
21.111 9.9306 9.3357 10.406 20.818 11.408 7.5551 9.6926 20.677 23.003
20.313 10.45 9.5811 11.045 21.802 11.408 7.5551 9.6926 20.677 23.003
20.063 10.672 9.4893 10.304 20.305 11.408 7.5551 9.6926 20.677 23.003
18.899 10.037 9.8476 11.552 19.039 11.408 7.5551 9.6926 20.677 23.003
18.002 9.3143 10.257 13.005 16.637 11.408 7.5551 9.6926 20.677 23.003
16.434 8.8963 9.6296 12.147 15.43 11.408 7.5551 9.6926 20.677 23.003
15.398 7.985 9.4231 11.469 13.355 11.408 7.5551 9.6926 20.677 23.003
14.555 8.1066 8.8045 10.635 11.502 11.408 7.5551 9.6926 20.677 23.003
9.6194 7.3643 8.6754 10.486 10.428 11.408 7.5551 9.6926 20.677 23.003
9.0171 8.1623 8.2087 11.562 10.324 11.408 7.5551 9.6926 20.677 23.003
8.554 6.9484 9.3425 11.046 10.127 11.408 7.5551 9.6926 20.677 23.003
8.0579 7.8356 8.6075 9.4146 10.648 11.408 7.5551 9.6926 20.677 23.003
7.4926 7.8272 8.8596 10.056 12.373 11.408 7.5551 9.6926 20.677 23.003
7.7869 7.4688 7.8083 9.5668 11.162 11.408 7.5551 9.6926 20.677 23.003
7.1298 6.8234 7.8713 10.798 12.964 11.408 7.5551 9.6926 20.677 23.003
7.7506 6.0908 8.5003 9.8078 13.075 11.408 7.5551 9.6926 20.677 23.003
6.9734 5.5618 8.3759 8.6613 13.95 11.408 7.5551 9.6926 20.677 23.003
6.7789 5.1467 7.7639 9.9915 14.058 11.408 7.5551 9.6926 20.677 23.003
6.3197 5.254 7.5559 9.074 13.761 11.408 7.5551 9.6926 20.677 23.003
6.2811 5.2201 8.0388 10.166 14.027 11.408 7.5551 9.6926 20.677 23.003
6.0805 5.0232 7.57 9.1403 13.872 11.408 7.5551 9.6926 20.677 23.003
5.2685 5.0491 7.4988 12.018 15.854 11.408 7.5551 9.6926 20.677 23.003
5.1576 5.1613 7.1901 11.772 15.302 11.408 7.5551 9.6926 20.677 23.003
5.0751 5.3495 7.4427 11.336 15.7 11.408 7.5551 9.6926 20.677 23.003
5.6959 5.531 7.6541 9.2623 15.122 11.408 7.5551 9.6926 20.677 23.003
6.1718 5.708 7.4158 9.2999 15.978 11.408 7.5551 9.6926 20.677 23.003
5.6554 5.9037 7.2063 10.561 15.537 11.408 7.5551 9.6926 20.677 23.003
5.3303 6.95 7.3143 9.3526 17.272 11.408 7.5551 9.6926 20.677 23.003
5.4131 7.0534 7.6115 8.6453 16.413 11.408 7.5551 9.6926 20.677 23.003
5.7098 7.4335 7.9607 8.6438 16.157 11.408 7.5551 9.6926 20.677 23.003
6.5434 7.9946 8.2567 8.0328 15.667 11.408 7.5551 9.6926 20.677 23.003
6.1429 8.0719 9.0457 9.1281 16.926 11.408 7.5551 9.6926 20.677 23.003
6.2756 8.2578 9.3244 9.5149 17.652 11.408 7.5551 9.6926 20.677 23.003
7.2023 8.3891 9.9209 13.92 15.25 11.408 7.5551 9.6926 20.677 23.003
9.7912 8.6622 10.389 13.43 14.955 11.408 7.5551 9.6926 20.677 23.003
13.455 8.5428 10.063 13.631 14.526 11.408 7.5551 9.6926 20.677 23.003
13.179 8.1427 10.037 12.779 15.686 11.408 7.5551 9.6926 20.677 23.003
11.819 7.5123 10.165 12.187 16.765 11.408 7.5551 9.6926 20.677 23.003
10.669 7.6371 10.217 12.704 17.446 11.408 7.5551 9.6926 20.677 23.003
9.925 8.3052 10.526 11.853 19.511 11.408 7.5551 9.6926 20.677 23.003
8.8409 8.9456 10.819 12.124 19.358 11.408 7.5551 9.6926 20.677 23.003
9.4637 9.0681 11.017 11.4 21.303 11.408 7.5551 9.6926 20.677 23.003
8.0366 8.884 11.337 13.985 21.31 11.408 7.5551 9.6926 20.677 23.003
8.4309 9.3795 11.783 25.504 21.958 11.408 7.5551 9.6926 20.677 23.003
8.6321 8.6429 12.126 34.733 22.074 11.408 7.5551 9.6926 20.677 23.003
8.1271 9.4905 12.652 40.459 22.398 11.408 7.5551 9.6926 20.677 23.003
8.7601 9.6183 12.863 46.513 22.71 11.408 7.5551 9.6926 20.677 23.003
9.2311 8.5364 12.662 46.271 23.528 11.408 7.5551 9.6926 20.677 23.003
7.913 8.4898 11.728 48.426 22.566 11.408 7.5551 9.6926 20.677 23.003
8.2245 8.3376 12.056 40.457 22.504 11.408 7.5551 9.6926 20.677 23.003
7.0991 7.9269 12.263 40.198 22.935 11.408 7.5551 9.6926 20.677 23.003
7.3539 7.941 11.938 23.185 21.519 11.408 7.5551 9.6926 20.677 23.003
7.6343 8.8345 12.21 17.604 20.443 11.408 7.5551 9.6926 20.677 23.003
7.8006 8.6175 12.32 14.44 18.238 11.408 7.5551 9.6926 20.677 23.003
8.3576 8.6395 13.127 14.098 18.046 11.408 7.5551 9.6926 20.677 23.003
7.943 8.578 12.068 13.531 18.791 11.408 7.5551 9.6926 20.677 23.003
8.3035 7.8735 11.352 13.3 18.707 11.408 7.5551 9.6926 20.677 23.003
8.2646 8.5162 11.177 12.664 16.623 11.408 7.5551 9.6926 20.677 23.003
8.9424 8.6761 11.225 11.386 16.778 11.408 7.5551 9.6926 20.677 23.003
9.1011 8.7078 10.819 12.118 16.288 11.408 7.5551 9.6926 20.677 23.003
9.256 7.8662 10.649 12.892 16.49 11.408 7.5551 9.6926 20.677 23.003
10.594 7.2218 9.9238 15.174 16.173 11.408 7.5551 9.6926 20.677 23.003
11.903 6.7108 9.1995 13.905 20.919 11.408 7.5551 9.6926 20.677 23.003
13.858 7.0966 9.015 15.523 25.844 11.408 7.5551 9.6926 20.677 23.003
16.946 7.5659 9.6187 29.766 28.135 11.408 7.5551 9.6926 20.677 23.003
16.851 7.277 8.7677 40.533 31.206 11.408 7.5551 9.6926 20.677 23.003
19.42 7.3679 8.6455 38.817 35.557 11.408 7.5551 9.6926 20.677 23.003
18.455 6.8718 8.753 44.438 38.016 11.408 7.5551 9.6926 20.677 23.003
18.682 6.7537 8.4861 48.145 40.991 11.408 7.5551 9.6926 20.677 23.003
19.118 6.9607 8.6179 51.269 44.004 11.408 7.5551 9.6926 20.677 23.003
18.132 5.6181 9.4128 57.426 46 11.408 7.5551 9.6926 20.677 23.003
16.443 5.9089 9.1769 58.608 51.827 11.408 7.5551 9.6926 20.677 23.003
17.592 5.1322 9.5506 55.333 53.873 11.408 7.5551 9.6926 20.677 23.003
9.5657 5.2104 10.085 57.274 55.317 11.408 7.5551 9.6926 20.677 23.003
6.1911 5.0499 9.4474 54.627 56.237 11.408 7.5551 9.6926 20.677 23.003
5.3803 4.6748 9.7842 55.131 55.321 11.408 7.5551 9.6926 20.677 23.003
5.3879 4.6956 10.254 56.559 53.924 11.408 7.5551 9.6926 20.677 23.003
5.4372 5.3532 12.237 40.766 52.919 11.408 7.5551 9.6926 20.677 23.003
4.8785 5.1348 10.988 35.727 50.873 11.408 7.5551 9.6926 20.677 23.003
5.0026 5.5786 11.318 40.221 49.916 11.408 7.5551 9.6926 20.677 23.003
5.467 5.8153 10.741 54.788 46.709 11.408 7.5551 9.6926 20.677 23.003
6.0845 5.9146 10.714 48.15 44.383 11.408 7.5551 9.6926 20.677 23.003
7.4015 6.01 11.289 22.131 40.116 11.408 7.5551 9.6926 20.677 23.003
11.076 6.3044 11.198 20.618 36.22 11.408 7.5551 9.6926 20.677 23.003
11.865 6.6386 11.317 19.721 31.958 11.408 7.5551 9.6926 20.677 23.003
10.743 7.1413 11.685 17.519 28.233 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003
100 100 100 100 100 11.408 7.5551 9.6926 20.677 23.003

